TOI-1728b: The Habitable-zone Planet Finder confirms a warm super Neptune orbiting an M dwarf host

We confirm the planetary nature of TOI-1728b using a combination of ground-based photometry, near-infrared Doppler velocimetry and spectroscopy with the Habitable-zone Planet Finder.TOI-1728 is an old, inactive M0 star with \teff{} $= 3980^{+31}_{-32}$ K, which hosts a transiting super Neptune at an orbital period of $\sim$ 3.49 days. Joint fitting of the radial velocities and TESS and ground-based transits yields a planetary radius of $5.05_{-0.17}^{+0.16}$ R$_{\oplus}$, mass $26.78_{-5.13}^{+5.43}$ M$_{\oplus}$ and eccentricity $0.057_{-0.039}^{+0.054}$. We estimate the stellar properties, and perform a search for He 10830 \AA absorption during the transit of this planet and claim a null detection with an upper limit of 1.1$\%$ with 90\% confidence. A deeper level of He 10830 \AA ~ absorption has been detected in the planet atmosphere of GJ 3470b, a comparable gaseous planet. TOI-1728b is the largest super Neptune -- the intermediate subclass of planets between Neptune and the more massive gas-giant planets -- discovered around an M dwarf. With its relatively large mass and radius, TOI-1728 represents a valuable datapoint in the M-dwarf exoplanet mass-radius diagram, bridging the gap between the lighter Neptune-sized planets and the heavier Jovian planets known to orbit M-dwarfs. With a low bulk density of $1.14_{-0.24}^{+0.26}$ g/cm$^3$, and orbiting a bright host star (J $\sim 9.6$, V $\sim 12.4$), TOI-1728b is also a promising candidate for transmission spectroscopy both from the ground and from space, which can be used to constrain planet formation and evolutionary models.

==> HPF_RV_table.csv <==
,bjd,rv,e_rv,sn18
0,2458907.6573267,-15.63561608,22.968351300000002,57.96833038
2,2458908.6302759,42.74103786,24.05187838,51.48483658
3,2458908.645754,22.64306279,10.68242711,121.55171969999999
8,2458909.6636018995,-38.92744167,28.24453231,49.82173157
9,2458909.7063446,19.92229474,32.38696948,42.17085266
10,2458909.7211467004,9.767877397000001,24.77421097,56.7241478
11,2458915.6933319,24.41295707,17.39995691,76.52661896
12,2458915.7036081003,5.274326902,11.23261764,115.7961578
13,2458918.6045931,-3.290959569,8.605974132,146.0495911
14,2458918.6162391,12.46386218,7.455589063,164.9804993
15,2458918.6588303,26.40250603,8.912898467,139.45718380000002
16,2458918.6706185,15.5796551,9.244650059,139.1582184
17,2458920.6556882,-8.861156831,11.60382785,110.7331085
18,2458920.6727982,-29.40192525,10.17467795,122.6802673
19,2458920.6834726003,3.827907627,7.381291544,170.33901980000002
21,2458930.6609203997,2.945002235,7.340128278,175.59297180000002
22,2458930.6726957,-2.271255462,7.699545276,165.1838989
23,2458931.6058516004,-15.53797325,8.368631786,153.9879761
24,2458931.6180395,-14.60630094,19.86421395,69.2759552
25,2458935.6385979,-9.775559402,9.969940331,125.4963379
26,2458935.6486331,-3.4809360860000003,13.74939059,89.58534241
27,2458937.644117,-16.39686857,8.051917933,156.97723390000002
28,2458937.6556343,-0.272939824,9.621489132999999,130.76893619999998
29,2458939.6316891,19.72991687,25.13201916,49.38365936
30,2458949.6057861,22.42117405,12.47879425,100.92570500000001
31,2458949.6165885,1.1215472229999999,12.99585309,95.62339783
32,2458954.6296431,5.463399568,16.19146945,79.438591
33,2458954.6408692,-3.381494373,15.76072245,81.89450836
34,2458959.6038758,-10.97064628,7.665114642000001,164.2806396
35,2458959.6153197996,-19.45417079,8.764628772,143.0988464

